KLEAR: Knowledge-Matched LLM Evaluation in Korean across Application Requirements via Controlled Benchmark Transformation

Existing Korean benchmarks for Large Language Models (LLMs) evaluate performance across diverse knowledge domains, but their accuracy scores cannot distinguish whether incorrect responses arise from a lack of required knowledge or a failure to apply that knowledge correctly. Our analysis of existing Korean benchmarks reveals that most questions can be answered through factual recall alone, while those demanding greater application also differ in required knowledge, making it difficult to isolate application ability. To address this, we introduce KLEAR, a framework that constructs knowledge-matched contrasts by varying application demand while preserving the required knowledge. During construction, KLEAR identifies the knowledge underlying each source question as an explicit anchor bundle to guide generation of questions requiring more complex application. Generated candidates then undergo automated and human validation, with iterative revision based on evaluation feedback. Experiments demonstrate that the resulting knowledge-matched sets largely satisfy the intended constraints, enabling controlled evaluation across diverse LLMs. These evaluations reveal that increasing application demand exposes failures that persist even when the required knowledge is provided.

==> anthology.bib.txt <==
For citing papers in the ACL Anthology, we provide a single consolidated
BibTeX file containing all of its papers. The bibkeys in these papers are
designed to be semantic in nature: {names}-{year}-{words}, where
- `names` is the concatenated last names of the authors when there is just
  one or two authors, or `lastname-etal` for 3+
- `year` is the four-digit year
- `words` is the first significant word in the title, or more, if necessary,
  to preserve uniqueness

For example, https://aclanthology.org/N04-1035 can be cited as \cite{galley-etal-2004-whats}.

The consolidated file can be downloaded from here:
- https://aclanthology.org/anthology.bib

Unfortunately, as of 2024 or so, this file is now larger than 50 MB, which is Overleaf's
bib file size limit. Consequently, the Anthology shards the file automatically into
49 MB shards.

There are currently (2025) two files:
- https://aclanthology.org/anthology-1.bib
- https://aclanthology.org/anthology-2.bib

You can download these directly from Overleaf from New File -> From External URL,
and then adding them to the \bibliography line in acl_latex.tex:

    \bibliography{custom,anthology-1,anthology-2}


==> prompts/01_silver_reasoning.txt <==
Korean exam reasoning expert. Given a multiple-choice question, its options, and the correct answer letter (gold_letter), write a concise step-by-step reasoning trace that arrives at the correct answer and briefly explains why each other option is wrong. Match the language of the question.


==> prompts/02_ka_annotation.txt <==
Evaluation-target profile annotator for Korean multiple-choice exam items. Output valid JSON only.

You are given question, options, gold_letter, and silver_reasoning (a correct
step-by-step solution trace reaching gold_letter). Classify the item using the
schema below.

=== Core variation space: K x A ===

K: Knowledge requirement -- the level of prior knowledge needed to solve the item
  K0: no external knowledge required
  K1: everyday common sense or general language knowledge
  K2: school-level factual/conceptual knowledge
  K3: specialized professional, institutional, or procedural knowledge

A: Application burden -- the mapping burden of connecting known/provided
knowledge to the specific case at hand
  A0: Knowledge retrieval -- the retrieved fact or rule directly is the answer
  A1: Explicit mapping -- the correspondence between the applicable knowledge
      and the case is stated directly
  A2: Inferred mapping -- exactly one piece of knowledge applies, but you must
      judge whether the case details satisfy its condition
  A3: Mapping selection -- two or more candidate pieces of knowledge, rules, or
      applications are genuinely in competition, and you must decide which one
      governs this specific case

K and A are independent axes. Different A levels can occur within the same K
level. Judge K first, then judge A independently based on how much mapping
work silver_reasoning needs to connect knowledge to the case to reach
gold_letter.

CRITICAL -- do not confuse "reviewing multiple-choice options" with A3:
Every MCQ item has several options, and silver_reasoning will routinely check
each option and rule out the wrong ones. That per-option checking is the
generic response format, not evidence of A3. Ask instead: is there more than
one *substantive candidate piece of knowledge or rule* that could plausibly
govern this case, such that picking the wrong one is a real risk? If only one
rule or fact is ever in play and the options merely restate/negate it, that is
A0-A2 (whichever fits the retrieval/mapping burden), not A3 -- regardless of
how many options there are or how many you must check to eliminate.

Anchor example (same knowledge, same primary R, only A varies -- adapted from
labor law, R2 rule/criterion application throughout):
  Rule: "해고 시 사용자는 근로자에게 30일 전에 예고해야 한다."
  - A1: "사용자가 아무 예고 없이 근로자를 즉시 해고했다. 법 위반인가?" -- the
    absence of notice is stated outright; the rule-to-case correspondence is
    explicit.
  - A2: "사용자가 해고를 통보하며 '한 달 뒤부터 나오지 않아도 된다'고 말했다.
    예고 요건을 충족하는가?" -- the one applicable rule is fixed, but you must
    judge whether this phrasing satisfies the 30-day condition.
  - A3: "근로자의 중대한 비위행위로 즉시 해고 사유에 해당할 수 있는 상황에서
    사용자가 해고를 통보했다. 원칙 규정과 즉시해고 예외 규정 중 어느 것이
    이 사례를 지배하는가?" -- two candidate rules (the general notice rule vs.
    the immediate-dismissal exception) compete, and picking the governing one
    is the task.
  All three keep R2 (rule/criterion application) as primary; only the mapping
  burden (A) changes. Use this as the calibration bar for A1 vs A2 vs A3.

=== Auxiliary metadata ===

R: Reasoning operation -- the core reasoning operation needed to derive the answer
  R0: Direct verification -- check a fact, definition, or stated information
      directly, with no further inference
  R1: Attribute matching / classification -- identify an attribute of an
      object or classify it into a given category
  R2: Rule/criterion application -- judge whether a single rule or criterion
      applies to the given case
  R3: Combining multiple conditions/facts -- combine two or more independent
      conditions, facts, or intermediate conclusions
  R4: Comparison / ranking / alternative selection -- compare or rank multiple
      *substantive real-world candidates* (e.g., several regions, events,
      entities, or claims) against each other on a shared criterion, where
      that comparison is itself the substantive reasoning step. Checking each
      MCQ option's truth value one at a time (elimination) is NOT R4 by
      itself -- use R0-R3 for whichever operation each individual check
      actually performs, and reserve R4 for when the answer genuinely depends
      on weighing candidates against one another.
  R5: Quantity/ratio/time calculation -- compute a numeric value, ratio,
      duration, or point in time
  R6: Causal/consequence inference -- infer a cause, effect, impact, or
      operating mechanism
  R7: Temporal ordering / state-change tracking -- track the sequence of
      events or how a state changes over time
  R8: Exception/counterexample/priority handling -- judge whether an
      exception, qualifier, counterexample, or priority rule overrides the
      default conclusion
  R9: Pragmatic/intent/implicature inference -- interpret speaker intent,
      implicature, indirect speech acts, or discourse context

  R is not an ordinal difficulty axis (a higher number does not mean harder).
  Assign exactly one reasoning_primary that ultimately determines the answer.
  Only add reasoning_secondary if a distinct operation is also strictly
  necessary; otherwise set it to null. R0 is a direct-retrieval baseline with
  no separate reasoning operation -- do not pair it with another operation as
  primary+secondary.

D: Content domain -- pick exactly one domain from this fixed list that best
fits the item's content:
  Daily life, Language & culture, History & society, Law & administration,
  Labor & employment, Economy & finance, Medicine & health, Education,
  Science & technology, Other specialized domain

Classify D by the substantive subject matter being tested, never by a test
section header or framing sentence like "다음은 ~에 대한 문제이다." A geography
item about Korean landforms or islands is History & society (geography is a
social-science subject), not Education, even when the source benchmark labels
it as an education/exam category -- Education is for items about the education
system or education policy itself (e.g., 입시 제도), not items that merely
happen to come from a school-subject test.

G: Korean specificity -- how much the correct answer depends on Korea-specific
settings, sociocultural knowledge, or factual structures
  G0: Language-only -- written in Korean, but content is transferable to
      another language/society
  G1: Korean setting -- Korean people/places/situations appear, but they can
      be replaced without changing the reasoning or correct answer
  G2: Sociocultural dependence -- Korean customs, relational norms, social
      expectations, or discourse conventions are essential to the answer
  G3: Korea-specific factual dependence -- the correct answer requires
      non-substitutable knowledge specific to Korea: its law, administration,
      education system, institutions, history, geography, or natural
      environment. When korean_specificity is G3, also set g3_subtype to
      whichever best fits: GEO (geography/natural environment), HIST
      (history), INST (institutions/administration/education), or LAW
      (law/regulation). Leave g3_subtype null for G0-G2.

note: one concise sentence explaining the basis for the knowledge/application
judgment.

self_check: one concise sentence stating why the assigned application level is
not simply an artifact of the item having multiple choice options -- i.e. name
the specific competing knowledge/rules for A3, the single condition being
judged for A2, or the direct statement for A1, so the level is grounded in the
knowledge-to-case mapping rather than the MCQ format.


==> prompts/02a_ka_annotation_core.txt <==
Evaluation-target profile annotator for Korean multiple-choice exam items. Output valid JSON only.

You are given question, options, gold_letter, and silver_reasoning (a correct
step-by-step solution trace reaching gold_letter). Classify the item using the
schema below.

=== Core variation space: K x A ===

K: Knowledge requirement -- the level of prior knowledge needed to solve the item
  K0: no external knowledge required
  K1: everyday common sense or general language knowledge
  K2: school-level factual/conceptual knowledge
  K3: specialized professional, institutional, or procedural knowledge

A: Application burden -- the mapping burden of connecting known/provided
knowledge to the specific case at hand
  A0: Knowledge retrieval -- the retrieved fact or rule directly is the answer
  A1: Explicit mapping -- the correspondence between the applicable knowledge
      and the case is stated directly
  A2: Inferred mapping -- exactly one piece of knowledge applies, but you must
      judge whether the case details satisfy its condition
  A3: Mapping selection -- two or more candidate pieces of knowledge, rules, or
      applications are genuinely in competition, and you must decide which one
      governs this specific case

K and A are independent axes. Different A levels can occur within the same K
level. Judge K first, then judge A independently based on how much mapping
work silver_reasoning needs to connect knowledge to the case to reach
gold_letter.

CRITICAL -- do not confuse "reviewing multiple-choice options" with A3:
Every MCQ item has several options, and silver_reasoning will routinely check
each option and rule out the wrong ones. That per-option checking is the
generic response format, not evidence of A3. Ask instead: is there more than
one *substantive candidate piece of knowledge or rule* that could plausibly
govern this case, such that picking the wrong one is a real risk? If only one
rule or fact is ever in play and the options merely restate/negate it, that is
A0-A2 (whichever fits the retrieval/mapping burden), not A3 -- regardless of
how many options there are or how many you must check to eliminate.

Anchor example (same knowledge, same primary R, only A varies -- adapted from
labor law, R2 rule/criterion application throughout):
  Rule: "해고 시 사용자는 근로자에게 30일 전에 예고해야 한다."
  - A1: "사용자가 아무 예고 없이 근로자를 즉시 해고했다. 법 위반인가?" -- the
    absence of notice is stated outright; the rule-to-case correspondence is
    explicit.
  - A2: "사용자가 해고를 통보하며 '한 달 뒤부터 나오지 않아도 된다'고 말했다.
    예고 요건을 충족하는가?" -- the one applicable rule is fixed, but you must
    judge whether this phrasing satisfies the 30-day condition.
  - A3: "근로자의 중대한 비위행위로 즉시 해고 사유에 해당할 수 있는 상황에서
    사용자가 해고를 통보했다. 원칙 규정과 즉시해고 예외 규정 중 어느 것이
    이 사례를 지배하는가?" -- two candidate rules (the general notice rule vs.
    the immediate-dismissal exception) compete, and picking the governing one
    is the task.
  All three keep R2 (rule/criterion application) as primary; only the mapping
  burden (A) changes. Use this as the calibration bar for A1 vs A2 vs A3.


==> prompts/03_failure_classification.txt <==
Failure annotation assistant for Korean multiple-choice exam items. Output valid JSON only.

QUESTION-LEVEL (question/options/gold_letter/silver_reasoning only):
knowledge: K0 no external knowledge | K1 common sense | K2 school-level factual | K3 specialized professional
context: C0 direct recall | C1 named entity/term in question | C2 apply rule/regulation to case | C3 discourse/pragmatic/social interpretation
reasoning_operations (1+): R1 temporal ordering | R2 entity-relation matching | R3 rule/condition application | R4 exception handling | R5 discourse/pragmatic inference | R6 numeric/procedural calculation

PER-MODEL FAILURE LABELS (1+, ordered most-to-least influential):
T0 null/blank/invalid answer key -- overrides all
T1 required material absent (passage/table/figure/map)
T2 broken item (wrong gold, ambiguous/duplicate choices, typo)
T3 engaged specific value; recalled value is wrong
T4 entity/statute/event mis-bound to wrong identity or attribute
T5 phonological/grammatical/structural rule entirely absent from trace
T6 never engages specific value/binding/named rule; stays generic (cannot co-occur with others)
T7 right formula/inputs; computation or execution is wrong
T8 right entities; wrong temporal or relational order
T9 has structural rule; misapplied it
T10 names correct rule/principle; misjudges scope/condition/exception (trace must cite rule explicitly)
T11 per-option judgments correct; polarity not applied in final selection -- ONLY valid when the question is explicitly framed as 옳지 않은/아닌/NOT/EXCEPT/least. If the question is a normal positive-framing question and the reasoning trace concludes X but extracted_answer is Y, do NOT use T11; label the underlying knowledge or application failure (e.g. T3 for wrong recalled fact, T6 for generic uncertainty) and set behavior=abstention_guess if the trace shows vacillation or uncertainty before settling on a wrong answer.
T12 per-proposition judgments correct; "모두 고른 것" set size wrong
etc: failure does not fit any label above -- explain in etc_note

BEHAVIOR (one per model):
recall: confidently retrieves a specific stored fact | reconstruction: assembles from partial memory fragments | association: loose thematic guess | hallucinated_rule: invents nonexistent rule/citation | computation: stepwise arithmetic | elimination: arrives by excluding options | abstention_guess: shows uncertainty, vacillation, or hedging before picking -- use when trace says "모르겠지만", "B나 C 중 하나", "추측", or when reasoning conclusion and extracted_answer disagree on a normal question | etc: describe in etc_note

Seams: wrong recalled value -> T3, not T7. Wrong computation -> T7, not T3. Identity confusion -> T4, not T8.
Rule absent -> T5/T6. Rule present but misapplied -> T9/T10. T6 cannot co-occur with any other label.
T11 seam: question says "옳지 않은 것" or "아닌 것" or contains NOT/EXCEPT/least -> T11 eligible. All other question types -> T11 is NEVER correct.

annotation_note: 1-2 sentences on failure mechanism only. Do NOT mention which letter was chosen or compare to gold/reference.

FAILURE-ONLY PASS:
silver_reasoning and evaluation_target are already finalized. Do not reclassify them.
Return an answers object containing annotations for exactly the supplied incorrect models and no others.


==> prompts/04_anchor_extraction.txt <==
You prepare anchor seeds for a controlled Korean MCQ transformation study.

You are given one A1 source item: a question whose knowledge-to-case correspondence is stated
outright. Your job is to write the ANCHOR KNOWLEDGE BUNDLE - the closed set of knowledge the
item rests on - and then judge whether that bundle can support an A2 and an A3 rewrite.

A1: explicit mapping; the applicable knowledge-to-case correspondence is stated.
A2: inferred mapping; exactly one substantive mapping applies, but whether the case satisfies
its condition must be inferred from case details.
A3: mapping selection; two or more substantive mappings from the bundle genuinely compete for
THE SAME CASE, and the solver decides which governs.

The bundle:
- knowledge_units: the rules, criteria, definitions or facts a solver must know. Write each as
  one self-contained Korean sentence. Include the units the DISTRACTORS rest on, not only the
  gold's - that is what makes competition possible later.
- relations: how the units interact - which condition decides between two units, which unit is
  the principle and which the exception, which attributes pull in opposite directions.
- scope_note: what the bundle deliberately excludes, so a later rewrite cannot smuggle in new
  domain knowledge.

Transformability, judged strictly and independently:
- a2_transformable: can the stated correspondence be hidden, so that a solver must infer from
  case facts whether one applicable unit's condition is met? If the item is a bare lookup with
  no condition to infer, answer false.
- a3_transformable: are there TWO OR MORE units in the bundle that could each plausibly govern
  one and the same case, so choosing between them is the task? Options merely listing different
  answers is NOT competition. If only one unit is ever in play, answer false.

Be willing to answer false. An item built on a single isolated fact, on a subjective aesthetic
judgment, or on matching four unrelated facts to four unrelated targets usually cannot support
A3, and sometimes cannot support A2 either. Say so in the rationale rather than inventing a
bundle that is not in the source.

Write knowledge_units, relations, scope_note and both rationales in Korean.


==> prompts/05_generation_contract.txt <==
You construct controlled Korean multiple-choice benchmark transformations.

The source is A1 (explicit mapping). Transform it to the requested target while
obeying this contract. The whole point of the target level is that A3 must be
HARDER to solve than A2 built from the same anchor. A candidate that satisfies
the structural definition but can be solved by a shortcut has failed.

=== 1. What the levels mean ===

A2 (inferred mapping): exactly ONE mapping from the anchor bundle applies. The
case does not state whether that mapping's condition is met, so the solver must
infer condition satisfaction from the case facts. All of the difficulty must come
from that single inference. Do NOT manufacture difficulty by widening scope -
making the solver check many separate items, or judge several independent
conditions at once, is not A2 difficulty and is forbidden.

A3 (mapping selection): TWO OR MORE mappings already present in the anchor bundle
genuinely compete over ONE fixed case, and the solver must decide which one
governs. To count as genuine competition, all of the following must hold:
  (a) Comparable evidence weight. Each competing mapping must be supported by
      case facts of similar salience. If one mapping has a vivid, decisive cue
      and the other only a faint one, the competition is already resolved and
      the item is really an A2.
  (b) Grounded in the case, not in the wording. What decides the contest must be
      the case's own facts. Never state, paraphrase, gloss, or hint at the anchor
      bundle's defining sentences in the question or the options - if the item
      tells the solver what each mapping means, there is nothing left to judge.
  (c) One fixed case. Do not turn A3 into a comparison of several cases, and
      never invent a second rule to create the competition. Both competitors must
      already exist in the supplied anchor bundle.

=== 2. Writing the question (stem) ===

- Ask for the SAME KIND OF ANSWER the A1 source asks for. If the source asks who
  is liable, what the amount is, or which category applies, the target asks the
  same thing. Never convert the task into a meta-question such as "which rule
  should be examined first", "which criterion governs", or "what is the basis for
  deciding" - that changes what is being tested and, in pilot_v1, made items
  markedly easier rather than harder.
- Never quote or restate the anchor bundle's rules or definitions. The bundle is
  generator-only support.
- Place the evidence for each competing mapping in the narrative facts, balanced
  as required by 1(a). Before finalizing, ask: can one competitor be picked by
  reading a single sentence? If yes, rebalance the facts.
- Do not create difficulty by lengthening the item, adding irrelevant facts, or
  introducing knowledge from outside the bundle.

=== 3. Writing the options ===

Produce 4 or 5 non-null options; never a 2-way yes/no or true/false split, and
use the same option count for A2 and A3 built from one anchor.

  (i)   Unambiguous. Each option must be a definite claim whose truth can be
        settled against the case. No hedged or multiply-readable wording.
  (ii)  Uniquely correct. Exactly one option is defensible. Actively check every
        non-gold option for a reading under which it too would be correct; if one
        exists, rewrite it.
  (iii) Diagnosable. Every non-gold option must be the answer someone reaches by
        a specific, nameable mistake - applying a different competing mapping, or
        applying the right mapping but misjudging its condition. No filler, and no
        catch-all options such as "cannot be determined" or "none applies".
  (iv)  Structurally parallel. Options must match in length, grammatical shape,
        and level of detail. A gold option that is longer or more specific than
        the rest is itself a cue.
  (v)   The gold must not be identifiable without the central judgment. This is
        the failure mode that made pilot_v1 A3 items easy. For each non-gold
        option, ask what the cheapest sufficient ground for striking it is.
        Cheaper cues must not, alone or in combination, be enough to isolate the
        gold, and the gold must not be identifiable from form alone - length,
        grammatical shape, level of detail, or being the only option of its
        polarity. A SINGLE cheap distractor that still leaves the central
        judgment required is acceptable; what is not acceptable is a field that
        collapses to the gold before that judgment is made.

=== 4. Reasoning operation ===

Preserving the source's primary R is NOT required; adapt it if the target level
needs it. One guard only: the transformed item must not collapse to R0, i.e. it
must not become answerable by directly matching a statement against a fact with
no further inference. In pilot_v1, retreating to R0 while fixing an R-drift
complaint pushed both A2 and A3 to about 90% accuracy.

=== 5. Everything you must preserve ===

- the supplied anchor knowledge bundle; use no knowledge outside it
- the source K level
- the substantive domain

Demonstrations may use a different R or domain from the current source; they
demonstrate the target A structure only and never authorize changing the current
source domain.

=== 6. Output ===

Return a complete Korean MCQ with 4-5 non-null options, one valid gold letter,
candidate_reasoning that solves the generated candidate, a concise
transformation_note describing the mapping-structure change in 1-2 sentences, and
the two self-check fields:

- mapping_account: for A3, one entry per competing mapping naming the mapping and
  the case facts that support it, so the balance required by 1(a) is auditable;
  for A2, one entry naming the single applicable mapping and one naming the
  condition the solver must infer.
- distractor_account: one entry per NON-GOLD option, in option-letter order,
  stating (1) the specific mistake that produces it and (2) why it cannot be
  eliminated without making the item's central judgment.

If the supplied bundle cannot support a faithful item - for instance it holds no
two mappings that can genuinely compete - return the closest structurally complete
attempt and candidly explain the limitation in transformation_note. Do not claim
that the candidate is verified.

=== 7. Output format contract ===

The item is shown to solvers as plain text, with no renderer. Anything you write
appears literally on screen.

- No markdown, LaTeX, or HTML: no pipe tables, no alignment rows, no *emphasis*
  or _underscores_, no \( \) or \text{}, no tags. Write a table as sentences or
  as one labelled item per line.
- No item-authoring metalanguage inside the case text or inside a character's
  dialogue. Phrases like 밑줄 친 or 다음 중 belong to the stem, and only when the
  item actually contains what they refer to. A speaker never says 밑줄 친.
- Do not refer to formatting the solver cannot see. If nothing is underlined,
  emphasised, or numbered on screen, do not mention it.
- Translate source-language terms that have a standard Korean equivalent
  (피더선, not "feeder vessel"). Keep a term in the original only when Korean
  practice keeps it in the original.
- Options must be formatted consistently with one another: same punctuation,
  same ending style, and any numeric options in a sensible order.
- Korean orthography must be correct. In an item whose answer turns on surface
  form - spelling, spacing, 어문 규범 - every character matters, so re-check the
  stem and every option before returning.


==> prompts/05b_generation_demos_A2.txt <==
Actual source-to-target transformation example:

Anchor knowledge (generator-only; not part of either item)
- 해고 시 원칙적으로 30일 전 예고가 필요하다
- 30일 전에 예고하지 않으려면 30일분 이상의 통상임금을 지급해야 한다
- 근로자의 고의로 사업에 막대한 지장을 초래한 경우 등 중대한 귀책사유가 있으면
  예고와 금원 지급이 모두 면제된다

Source item (A1)
회사가 근로자에게 아무 예고 없이 즉시 해고를 통보했다. 특별한 예외 사유가
없는 경우 해고예고 요건을 충족한 것인가?
Options: A 그렇다 / B 아니다
Gold: B

v

Target item (A2)
회사는 4월 5일 근로자에게 해고를 통보하였고, 근로관계는 5월 4일에 종료되었다.
중대한 귀책사유 등 특별한 예외 사유는 없었다. 이 해고에서 확보된 예고 기간과
요건 충족 여부는 어떻게 평가되는가?
Options: A 29일이 확보되어 요건을 충족하지 못한다 / B 30일이 확보되어 요건을
충족한다 / C 28일이 확보되어 요건을 충족하지 못한다 / D 31일이 확보되어 요건을
충족한다
Gold: A

Transformation rationale
'아무 예고 없이 즉시 해고'라는 직접적인 조건 대응을 구체적인 날짜로 바꾸어 30일
요건 충족 여부를 세어 판정하게 했다. 예외 사유는 없다고 못박아 적용 규칙을 하나로
고정했고, 날짜는 기산 방식에 따라 결과가 갈리도록 골랐다. 네 선택지를 모두 같은
규칙의 서로 다른 오산 결과(통보일 산입·종료일 제외·월 일수 착오)로 두어, 기간을
세지 않고 지울 수 있는 선택지를 남기지 않았다.

Actual source-to-target transformation example:

Anchor knowledge (generator-only; not part of either item)
- 물리적 구조에서 세로로 긴 탑 모양은 탑형에 해당하며 탱크형·관형·구형도 구조 분류이다
- 원료와 제품이 계속 드나드는 운전 방식은 연속식, 한쪽만 계속 드나드는 방식은
  반회분식, 한 번에 처리하는 방식은 회분식이다

Source item (A1)
구조 방식에 따라 분류할 때, 세로로 긴 탑 모양의 반응기는 무엇인가?
Options: A 탑형 / B 연속식 / C 회분식
Gold: A

v

Target item (A2)
한 반응기는 원료가 위쪽에서 들어와 세로로 길게 이어진 내부 공간을 통과한 뒤
아래쪽으로 빠져나가도록 제작되었다. 이 반응기를 물리적 구조에 따라 분류하면
무엇인가?
Options: A 탱크형 / B 구형 / C 탑형 / D 관형
Gold: C

Transformation rationale
'탑 모양'이라는 직접 대응을 입·배출 경로와 내부 형상 단서로 바꾸어 탑형 조건 충족
여부를 추론하게 했다. 선택지를 모두 구조 축의 형상으로 통일하여, 운전 방식 같은 다른
축을 근거로 손쉽게 지우는 경로를 없앴다.


==> prompts/05c_generation_demos_A3.txt <==
Actual source-to-target transformation example:

Anchor knowledge (generator-only; not part of either item)
- 해고 시 원칙적으로 30일 전 예고가 필요하다
- 30일 전에 예고하지 않으려면 30일분 이상의 통상임금을 지급해야 한다
- 근로자의 고의로 사업에 막대한 지장을 초래한 경우 등 중대한 귀책사유가 있으면
  예고와 금원 지급이 모두 면제된다

Source item (A1)
회사가 근로자에게 아무 예고 없이 즉시 해고를 통보했다. 특별한 예외 사유가
없는 경우 해고예고 요건을 충족한 것인가?
Options: A 그렇다 / B 아니다
Gold: B

v

Target item (A3)
회사는 창고 재고를 관리하던 직원에게 예고 없이 즉시 해고를 통보하고 별도의 금원도
지급하지 않았다. 이 직원이 입력한 재고 수량이 실제와 달라 그대로 출고가 이어졌고,
회사는 주요 거래처 납품을 이행하지 못하였다. 조사 결과 수량 오류는 직원이 쓰던
단말의 자동 보정에서 비롯되었고, 직원은 오류를 확인한 즉시 상급자에게 보고하였다.
이 해고의 해고예고 의무 이행 여부는 어떻게 평가되는가?
Options: A 예고와 금원 지급을 면제할 사유가 없으므로 둘 다 없었던 이 해고는
위반이다 / B 회사가 입은 손해가 막대하므로 예고와 금원 지급이 모두 면제되어
위반이 아니다 / C 손해가 막대하여 예고는 면제되나 30일분 통상임금은 지급했어야
하므로 위반이다 / D 즉시 해고를 통보한 것이 예고를 갈음하므로 금원을 지급하지
않았어도 위반이 아니다
Gold: A

Transformation rationale
원문의 '특별한 예외 사유가 없는' 전제를 걷어내고, 예외 쪽으로 기우는 사실(주요
거래처 납품 불이행)과 원칙 쪽으로 기우는 사실(단말 자동 보정에서 비롯된 오류,
즉시 보고)을 같은 무게로 함께 넣어 두 규칙이 실질적으로 경합하게 했다. 질문은
원문과 같이 예고 의무 이행 여부를 직접 묻는 형태로 유지했다. 세 오답을 각각
결과만으로 예외 인정·면제 범위 오판·갈음 요건 오판의 결과로 두되 어느 것도 지문의
사실과 어긋나지 않게 하여, 지배 규칙을 정하지 않고 지울 수 있는 선택지를 없앴다.

Actual source-to-target transformation example:

Anchor knowledge (generator-only; not part of either item)
- 물리적 구조에서 세로로 긴 탑 모양은 탑형에 해당하며 탱크형·관형·구형도 구조 분류이다
- 원료와 제품이 계속 드나드는 운전 방식은 연속식, 한쪽만 계속 드나드는 방식은
  반회분식, 한 번에 처리하는 방식은 회분식이다

Source item (A1)
구조 방식에 따라 분류할 때, 세로로 긴 탑 모양의 반응기는 무엇인가?
Options: A 탑형 / B 연속식 / C 회분식
Gold: A

v

Target item (A3)
한 반응기는 세로로 길게 이어진 형상이다. 운전을 시작할 때 촉매와 용매를 한 번에
채워 밀폐하고, 그 뒤로는 기체 원료만 배관을 통해 중단 없이 불어넣는다. 생성물은
운전 중에는 빼내지 않고 내부에 쌓이며, 반응이 끝난 뒤 한 번에 꺼낸다. 이 반응기의
운전 방식 분류는 무엇인가?
Options: A 연속식 / B 반회분식 / C 회분식 / D 탑형
Gold: B

Transformation rationale
'탑 모양'을 직접 지목하던 대응을 버리고, 운전 방식 축 안에서 세 정의가 실제로
경합하도록 사례를 구성했다. 촉매와 용매를 한 번에 채우고 생성물도 한 번에 꺼낸다는
사실은 회분식을, 기체 원료가 중단 없이 들어온다는 사실은 연속식을 같은 무게로
가리킨다. 무엇이 지배하는지는 '한쪽만 계속 드나든다'는 반회분식 정의에 이 사례가
부합하는지로만 정해지며, 그 판단을 뒤집으면 정답도 A나 C로 바뀐다. 지배 규칙의
근거는 전부 사례 자체의 사실이고, 다른 선택지가 무엇을 말하는지나 표·목록·열 같은
문항 바깥의 장치는 근거로 쓰지 않았다. D는 분류 축을 구조로 잘못 잡은 결론이라
값싸게 지워지지만 A·B·C가 남으므로, 남은 셋을 가르는 중심 판단은 그대로 필요하다.


==> prompts/06_auditing.txt <==
You are a conservative, independent evaluator of Korean multiple-choice
benchmark transformations.

You receive a SOURCE item, the allowed ANCHOR KNOWLEDGE bundle, the requested TARGET A level,
and a CANDIDATE. Independently solve the candidate; never assume its proposed gold is correct.
Return exactly one PASS, FAIL, or UNCERTAIN judgment with one concise rationale for every
criterion in the supplied schema.

The purpose of the target level is that an A3 item must be HARDER to solve than an A2 item
built from the same anchor. A candidate that satisfies the structural definition but can be
solved by a shortcut has failed.

K - knowledge requirement, the level of prior knowledge needed to solve the item:
K0 no external knowledge required; K1 everyday common sense or general language knowledge;
K2 school-level factual or conceptual knowledge; K3 specialized professional, institutional,
or procedural knowledge.

A - application burden, the mapping burden of connecting known or provided knowledge to the
specific case at hand:
A0: knowledge retrieval; the retrieved fact/rule directly is the answer.
A1: explicit mapping; the applicable knowledge-to-case correspondence is stated.
A2: inferred mapping; exactly one substantive mapping applies, but whether the case satisfies
its condition must be inferred. All difficulty must come from that single inference.
A3: mapping selection; two or more substantive mappings already present in the anchor bundle
genuinely compete for THE SAME CASE and the solver selects which governs.

K and A are INDEPENDENT axes: different A levels occur within the same K level. Judge K first,
then judge A independently from how much mapping work is needed to reach the gold answer.

CRITICAL - do not confuse reviewing multiple-choice options with A3. Every MCQ has several
options and a solver will routinely check each one and rule out the wrong ones. That per-option
checking is the response format, not evidence of A3. Ask instead whether more than one
SUBSTANTIVE candidate rule or piece of knowledge could plausibly govern this case, such that
picking the wrong one is a real risk. If only one rule is ever in play and the options merely
restate or negate it, that is A0-A2, no matter how many options there are.

Calibration bar - one rule, one reasoning operation, only the mapping burden changes:
Rule: 해고 시 사용자는 근로자에게 30일 전에 예고해야 한다.
  A1 - 사용자가 아무 예고 없이 근로자를 즉시 해고했다. 법 위반인가?
       The absence of notice is stated outright; the rule-to-case correspondence is explicit.
  A2 - 사용자가 해고를 통보하며 '한 달 뒤부터 나오지 않아도 된다'고 말했다. 예고 요건을 충족하는가?
       The one applicable rule is fixed, but whether this phrasing satisfies the 30-day
       condition must be judged.
  A3 - 근로자의 중대한 비위행위로 즉시 해고 사유에 해당할 수 있는 상황에서 사용자가 해고를
       통보했다. 원칙 규정과 즉시해고 예외 규정 중 어느 것이 이 사례를 지배하는가?
       Two candidate rules compete - the general notice rule and the immediate-dismissal
       exception - and choosing the governing one is the task.

Criterion boundaries that matter:
- L1 asks only whether the proposed gold is true. L2 audits the option set for uniqueness and
  decidability and must not re-argue L1.
- L2 vs L3 vs L4, for an option you cannot decide: the STEM left it open -> L3; the ANCHOR
  BUNDLE never supplies a criterion that separates it from another option -> L2, and say which
  distinction is missing; the item demands knowledge the bundle does not contain -> L4.
- L3 is formal determinacy: can a competent solver reach an answer from what is written.
- L4 forbids only ADDITIONAL DOMAIN KNOWLEDGE outside the anchor. General language
  understanding and ordinary reading of the case are always allowed - with one boundary:
  terminology needed to tie the case description to an option LABEL is domain knowledge, so an
  option naming a device or category the bundle never connects to the described behaviour FAILs.
- L6 is structure only. Whether the competition FEELS genuine is a human judgment and is NOT
  yours; whether the options permit a shortcut is L8. But L6 does carry one counterfactual for
  A3: if adopting the other competing mapping leaves the same option as gold, the selection is
  decorative and L6 FAILs. So does a contest settled by the item's presentation - what the other
  options say, or what a surrounding list, column, or table contains - rather than by case facts.
- L8 asks for ISOLATION, not narrowing. Cheap cues must leave the gold standing ALONE. If two or
  more options survive them, the central judgment still picks the winner and the label is PASS.
  Report the surviving count in your rationale. Sweeping option by option misses one cue: a block
  of non-gold options that would all be correct together under one of the competing readings is
  ruled out by the single-answer premise alone, so count that block as cheaply disposed of.
- L7 must be judged WITH THE OPTIONS IGNORED. Treat the stem as an open-ended question. If the
  knowledge is only bypassable because of what the options reveal, that is L8, not L7. L7 is
  the single best indicator that an item is genuinely hard, and it leads the rewrite payload, so
  when it fails say so first and in the most concrete terms you can.

Return UNCERTAIN whenever the supplied source, anchor, or candidate is insufficient for a
defensible PASS or FAIL. Do not aggregate, score, route, accept, or reject the candidate;
deterministic routing happens outside the model.


==> prompts/06b_auditing_rubric.txt <==
[L1_answer_correctness]
Solve the item independently, without reference to the proposed gold. Is the proposed gold answer actually correct?

[L2_answer_set_validity]
Given your independent solution from L1, audit the answer set. Assign every option CORRECT / INCORRECT / AMBIGUOUS with the decisive reason in your rationale. FAIL if more than one option is CORRECT, or if any option is AMBIGUOUS - its status cannot be decided from the item as written. Do not re-argue whether the gold is correct; that is L1. Judge the option set against the stem AS WRITTEN: if an option is undecidable only because the stem itself is ambiguous or under-specified, that is L3 and this criterion PASSes. But if two or more options each stay defensible because the ANCHOR BUNDLE supplies no criterion that separates them, FAIL here and name the missing distinction. That is an answer-set defect: it is neither an L3 stem defect nor an L4 scope defect.

[L3_stem_determinacy]
Does the stem admit exactly one reading, and does it supply everything needed to reach the answer? FAIL for internal contradiction, an ambiguous referent, or an under-specified quantity. A stem that references formatting the solver cannot see is L5, not L3 - do not penalise it here.

[L4_anchor_scope_conformance]
The anchor bundle must remain the substantive knowledge basis for reaching the answer. No additional domain-specific rule, fact, or exception outside the anchor bundle may be required. General language understanding, ordinary interpretation of the described situation, and reading the case facts are always permitted and are never grounds for FAIL. One boundary: terminology the solver needs in order to connect the case description to an option LABEL counts as domain knowledge, not general language understanding. If an option names a device, instrument, or category term that the anchor bundle never ties to the behaviour the case describes, the solver is being asked for knowledge outside the bundle - FAIL.

[L5_surface_conformance]
Is the item free of production artifacts? FAIL for markup rendered literally (markdown, LaTeX, HTML), item-authoring metalanguage inside case text or dialogue, a stem referencing formatting absent from the item, an untranslated source-language term that has a standard Korean equivalent, orthography errors, or inconsistent option formatting.

[L6_target_a_structure]
Structural conformance only. A3: do two or more mappings drawn from the anchor bundle bear on one fixed case, rather than several cases being compared or one rule being checked against several options? A2: does exactly one anchor mapping apply, with its triggering condition left to be inferred from the case rather than stated? Do NOT judge here whether the competition is genuine, and do NOT judge whether the options permit a shortcut (that is L8). DECISIVENESS CHECK (A3 only). This is a counterfactual, not a ruling on whether the competition is genuine, so it does not trespass on the human judgment above. Suppose the solver adopted the OTHER competing mapping instead: would a different option become gold? If the same option stays gold either way, the mapping selection is decorative and does not decide the item - FAIL. FAIL likewise when what settles the contest is not a fact of the case but a feature of the item's presentation - what the other options happen to say, or what a surrounding list, column, or table already contains. RATIONALE REQUIREMENT, for PASS and FAIL alike: name the case facts that support each competing mapping (A3) or the single mapping and its unstated condition (A2), state explicitly whether one reading dominates the others, and for A3 report the decisiveness-check result.

[L7_knowledge_demand_reduction]
Ignore the answer options entirely. Treat the stem and case as an open-ended question and ask what it would take to produce the correct answer from scratch. Does that still require the level of domain knowledge the source required? FAIL only if the candidate can now be answered through ordinary commonsense or through information explicitly supplied in the stem, without the source-level knowledge. An increase in knowledge demand is not judged here, and a K label that is hard to pin down is not grounds for FAIL.

[L8_shortcut_resistance]
Can the gold be uniquely identified without performing the intended central judgment? For each non-gold option, identify the cheapest sufficient elimination basis. The test is ISOLATION, not narrowing. FAIL only when the cheap cues, alone or in combination, leave the gold standing ALONE - that is, they dispose of every non-gold option - or when the gold is identifiable from form alone: length, grammatical shape, level of detail, or being the only option of its polarity. Cheap cues that merely shrink the field while two or more options survive are NOT a FAIL, because the central judgment is still what picks between the survivors. One cheap cue is STRUCTURAL rather than per-option, and an option-by-option sweep misses it: if two or more non-gold options would ALL become correct together under one of the readings the central judgment decides between, a single-answer item cannot take that reading, so the solver discards it - and those options with it - without ever making the judgment. Count that whole block as disposed of by a cheap cue. Options that are merely similar do not qualify; they must be jointly CORRECT under one of the competing readings. State in your rationale how many options survive the cheap cues; if that number is two or more and none of the form cues apply, the label is PASS.

[L9_no_anchor_definition_leakage]
Does the item avoid stating, paraphrasing, or glossing the anchor bundle's defining sentences in its stem or options?

[L10_distractor_diagnosability]
Is every non-gold option the answer produced by one nameable mistake - applying a different competing mapping, or applying the right mapping but misjudging whether its condition is met? FAIL for filler, arbitrary options, or catch-alls.

[L11_no_r0_collapse]
Preserving the source primary R is NOT required and must not be judged. Judge only whether the candidate has collapsed to R0 - answerable by matching a statement directly against a supplied fact with no further inference. An R0 collapse also breaks L6 by definition, so this is a NAMED SUB-CASE of L6, not an independent axis; it exists to label the specific regression - retreating to R0 while fixing something else - that pushed pilot accuracy to about 90%. Report it when it applies and expect L6 to fail too.


==> prompts/07_self_revision.txt <==
You are revising a previously generated candidate after independent evaluator review.
The user payload contains the candidate, the active findings, and structural context.

Resolve every finding marked kind="defect":
- Treat each finding as a specific defect to fix, not a style note.
- Do not regress a criterion that is not listed; assume unlisted criteria passed and
  preserve whatever makes them pass.
- Findings marked kind="context" are not defects. They describe how the evaluator read
  the item's mapping structure; use them to avoid weakening what already works.

Hard rules for a revision:
- Length is NOT the measure; relevance is. You may add a case fact when the fix genuinely
  needs one - most often to give a competing mapping the evidence it lacks so the two
  readings carry comparable weight. Prefer changing an existing fact to appending a new
  one, but do not starve the case to keep the word count down: removing facts until the
  contest is decidable at a glance is the most common way a revision makes an item easier.
  What stays forbidden is material that does not serve the central judgment - an extra
  independent condition, arithmetic the judgment does not need, a multi-statement
  ㄱ/ㄴ/ㄷ/ㄹ bundle, or padding that lengthens the stem without changing what must be
  decided.
- Keep the anchor bundle authoritative: no new domain-specific rule, fact, or exception.
- Keep the K level and the domain fixed, and keep the requested target A level.
- Produce 4 or 5 non-null options; never a 2-way split.
- If the finding says the options can be shortcut, rewrite the options so that eliminating
  each one requires the item's central judgment. Do not achieve this by deleting options.
- If the finding says the item does not satisfy the target A structure, restructure the case
  facts so the mapping burden is genuine; do not merely reword the same structure.

If the payload carries NO defect findings and instead reports that a much weaker proxy
model solved the item, the problem is difficulty, not correctness:
- Nothing about the item is wrong, so do not "fix" it. Keep the case, the mapping
  structure, the K level and the question form.
- A weaker model solving it means the central judgment was not actually required. Find
  the shortcut and close it: rebalance the case facts so the competing readings carry
  comparable weight, or rewrite the options so none can be struck without making that
  judgment.
- Closing a shortcut may require adding a case fact, and that is allowed. Add only what
  the central judgment needs; do not close a shortcut by deleting the option that exposed
  it, and do not add load the judgment does not use.

Re-verify the revised item from scratch before returning it. A revision is a NEW item,
not a patched one, and the option contract is re-applied to it in full:
- The gold LETTER is free. It may move, and the governing mapping itself may legitimately
  change once you rebalance the case. Nothing requires the previous answer to survive.
- What is required is that the REVISED option set still satisfies every option rule: each
  option a definite claim, exactly ONE defensible, each non-gold the product of one
  nameable mistake, options parallel in length and shape, and the gold not isolable by
  cheap cues. Rewriting options is exactly where a second defensible option gets created
  by accident, so check each one against the revised case, not against the previous one.
- Solve the revised item yourself, as if seeing it for the first time, and let that
  solution decide the gold letter you return.
- mapping_account and distractor_account must describe the REVISED item. Do not carry over
  the previous version's account; an entry that still describes an option you changed is a
  defect in its own right.

Return a complete Korean MCQ under the same output contract as a fresh candidate.
transformation_note should describe both the original A-level transformation and the fix
applied in this revision.


==> prompts/07b_human_guided_revision.txt <==
You are revising a candidate that a HUMAN reviewer judged not-passing. The user payload
carries the candidate, the anchor bundle, and the reviewer findings under
``human_findings``. Each finding names the criterion, the verdict, and the reviewer's own
rationale in Korean.

Treat the reviewer's rationale as the authoritative description of the defect:
- The rationale says what a careful Korean reader actually experienced. Do not argue with
  it and do not reinterpret it into a different, easier defect.
- severity="major" means the criterion failed outright; severity="minor" means it was
  judged imperfect but comprehensible. Fix both, but never trade a major fix for a new
  minor defect elsewhere.
- Two reviewers may report different criteria on the same item. Both are real. Fix all of
  them in one revision.
- A finding on H4 means the anchor bundle did not supply something the item needs. Fix this
  by rewriting the ITEM so it rests only on the bundle - never by adding the missing fact
  to the stem as new domain knowledge.
- A finding on H5 means the target A structure is not actually imposed. For A3 the usual
  cause is that one mapping is pinned by an explicit condition, or that a competing
  mapping's evidence attaches to a different object than the one asked about, so no real
  contest exists. Rebalance the case so the competing readings carry comparable weight.
- If a rationale alleges the gold answer is wrong, re-solve the item from the anchor bundle
  and let your own solution set the gold letter. Do not preserve the previous gold out of
  deference to it.


Hard rules for this revision:
- Keep the anchor bundle authoritative: no new domain-specific rule, fact, or exception.
- Keep the K level and the domain fixed, and keep the requested target A level.
- Produce 4 or 5 non-null options; never a 2-way split.
- Length is not the measure, relevance is. Prefer changing an existing case fact to
  appending a new one, but do not starve the case until the contest is decidable at a
  glance - that is the most common way a revision makes an item easier.
- Re-verify the revised item from scratch. The gold LETTER is free and may move; what is
  required is that the revised option set still has exactly ONE defensible option, each
  non-gold the product of one nameable mistake, options parallel in length and shape, and
  no cheap cue isolating the gold.
- Solve the revised item yourself and let that solution decide the gold letter.
- mapping_account and distractor_account must describe the REVISED item, not the previous
  one.

Return a complete Korean MCQ under the same output contract as a fresh candidate.
transformation_note should describe the original A-level transformation and the fix applied
in this revision.


==> prompts/08_model_evaluation.txt <==
[Instruction for questions whose seed is from KMMLU-Pro or KMMLU-Redux]
다음 문제에 대해 정답을 고르세요. 당신의 최종 정답은 {letters} 중 하나이고, "정답:" 뒤에 와야 합니다. 정답을 고르기 전에 차근차근 생각하고 추론하세요.

[Instruction for questions whose seed is from CLIcK]
주어진 질문을 천천히 읽고, 적절한 정답을 {letters} 중에 골라 알파벳 하나로 답하시오. 추론을 마친 뒤, 마지막에 "정답:" 뒤에 알파벳 하나만 쓰시오.

[Message format, Closed condition]
{instruction}

{question}

A) {option A}
B) {option B}
...


==> prompts/09_knowledge_provision.txt <==
[Message format, +K and +K+A conditions]
{instruction}

{question}

[참고 자료]
{context}

A) {option A}
B) {option B}
...


==> prompts/09b_context_generation.txt <==
You convert a closed Korean knowledge bundle into controlled
evidence for an experiment. Return valid JSON only.

You receive domain_scope, knowledge_units, and relations from the bundle that a
Korean multiple-choice item was built on. You do NOT see the item, its options,
or its answer, and you must not try to reconstruct them. Write nothing that
presupposes a specific item.

knowledge_facts:
- Supply exactly the requested number of facts, drawn from knowledge_units.
- Each fact is one standalone declarative sentence of domain knowledge, true
  independently of any item.
- Select the units that the relations depend on. When relations reference units,
  those units are load-bearing and belong in the facts.
- When several units restate one fact at different levels of generality, merge
  them into the single most useful statement rather than spending two slots.
- State facts, not procedures. Rewrite an instruction or a conditional rule
  ("~할 때에는 ~해야 한다", "~인 경우에는 ~로 판단한다") as the underlying
  substantive fact. Conditional structure belongs in relation_statements, not
  here.
- This list and relation_statements must not overlap. A fact that states a
  selection, comparison, ordering, precedence, or applicability criterion
  belongs in relation_statements only. Keep here what is true of the domain;
  put in relation_statements how it is brought to bear. Specifically, never
  state here which of several candidate values or cases should be chosen, in
  what order rules apply, or which rule governs when two could.
- Each fact must remain informative on its own, so that supplying this list
  without relation_statements still removes a genuine knowledge gap.
- Keep every qualification that is essential for the rule to yield the right
  result. Do not replace a qualified rule with a broad shortcut.
- For quantitative material, give the governing relation and the conceptual rule
  but never substitute values or compute a result.

relation_statements:
- Supply one statement for EVERY input relation that carries application
  structure. This list is meant to be complete, not a selection.
- Merge two input relations only when they state the same rule in different
  words. Do not drop a relation to stay brief.
- Never drop or weaken a relation that distinguishes, ranks, or sets precedence
  among rules that could otherwise both apply, or that states which condition
  selects which rule. That competing structure is the object of measurement
  here, and losing it makes the output useless.
- Drop an input relation only when it is purely bookkeeping about the knowledge
  listing itself, or when the rule it applies is already stated by another
  statement you wrote.
- State, in general terms, how the knowledge_facts combine, constrain each
  other, or compete: which condition selects which rule, what distinguishes two
  rules that would otherwise both apply, what order of application holds.
- Each statement must be self-contained with respect to knowledge_facts as you
  wrote them. Never refer to a unit or relation by number ("8번 지식"), and
  never refer to "the bundle", "the above", or any list position.
- Stop before the conclusion. Do not say which alternative wins, do not resolve
  a competition for a particular case, and do not carry out a calculation or
  report its value.
- Drop any input relation that adjudicates alternatives, eliminates candidates,
  or narrates a worked solution. Replace it with the general rule it was
  applying, or omit it.

distractor_facts:
- Supply the same number of facts as knowledge_facts, true and from the same or
  an adjacent part of the domain.
- They must be irrelevant to applying the knowledge_facts: they must not
  support, constrain, disambiguate, or eliminate anything.
- They must not help identify the relevant era, entity, theory, rule, or case
  when that identification is itself useful.
- domain_scope lists what the bundle deliberately excludes. Draw distractors
  from that excluded neighbourhood: same fine-grained topic, different entity,
  case, process, or application.
- Match knowledge_facts in language, specificity, and sentence structure. Do not
  pair specific facts with broad textbook definitions.
- Mirror knowledge_facts fact by fact: your i-th distractor fact must be close
  in length to the i-th knowledge fact. Check this before answering - the two
  lists' TOTAL character lengths must differ by less than 20 percent, so a long
  knowledge fact needs an equally long distractor and a short one needs a short
  distractor. Never pad a distractor by chaining unrelated clauses into one
  run-on sentence; lengthen it with further detail on its own subject instead.

For all three lists:
- Write standalone domain statements. Never refer to "문제", "문항", "제시문",
  "지문", "보기", "선지", "사례", "이 상황", "the item", or "the question".
- Never use option labels A/B/C/D/E, or the words "정답", "오답", "옳다",
  "틀리다", "배제", "선택된다", "correct answer", "incorrect option". A single
  capital letter is allowed only as a domain variable or symbol that already
  appears in the bundle (for example a diameter D or a constant C).
- Never use conclusion cues such as "따라서", "그러므로", or "결론적으로".
- Write in the language of the bundle, normally Korean.

